Reducing the cost of ancilla purification for Majorana quantum computation

Braiding Majorana zero modes does not by itself provide a universal set of quantum gates. Additional operations can be supplied through ancillary states, whose preparation need not have the same protection as braiding. Here, we consider purification of the non-Gaussian ancilla used for an entangling gate in Bravyi's scheme. We keep his elementary braid-and-fusion comparison and change how its outputs are combined. An additional layer compares the product of the three stabilizer signs. The first accepted errors giving an incorrect output then require three faulty input blocks rather than two. As a result, the preparation error decreases cubically instead of quadratically, and the asymptotic raw-copy overhead is reduced. We also construct a preliminary sequence in which a processed block is paired with a fresh copy from the same noisy source. For independent inputs supported in the even-parity sector and ideal purification operations, this sequence establishes a sufficient distillability fidelity of 59.95 percent after free Gaussian twirling. At a common source fidelity, it reduces the expected cost of preparing an input for the recurrence by more than seven orders of magnitude relative to the balanced construction studied here. Finally, we examine imperfect purification operations in an effective syndrome-noise model. The additional layer leaves the leading operation-error coefficient unchanged, although a nonzero error floor remains.

==> majorana_verification/reference_results/comparison_results.json <==
{
  "assumptions": {
    "state": "isotropic even-parity independent raw inputs",
    "cost": "expected raw copies with independent retry/pooling at each comparison",
    "not_counted": "storage noise, elapsed time, spatial routing, microscopic gate costs",
    "stopping": "whole prescribed rounds; first output meeting target; not optimized",
    "original_paper_cost_caveat": "Bravyi Eq. (33) instead counts acceptance of a whole preassigned round. We grant elementary-comparison pooling to BOTH recurrences here."
  },
  "low_fidelity": {
    ".5995": {
      "R3": {
        "Fout": "0.57639293192449790281887436784632987",
        "cost": "36.688071245024475914537482627049206",
        "accepted_tree_leaves": 8,
        "accepted_tree_nodes": 7
      },
      "H12": {
        "Fout": "0.60502634423370123620059989556866799",
        "cost": "1051931.3618124340613153732551063904",
        "accepted_tree_leaves": 2304,
        "accepted_tree_nodes": 2303
      }
    },
    ".5997": {
      "R3": {
        "Fout": "0.57688403866589529350311820859459515",
        "cost": "36.664545844848582708303366163384923",
        "accepted_tree_leaves": 8,
        "accepted_tree_nodes": 7
      },
      "H12": {
        "Fout": "0.61188839611254754497004671488740678",
        "cost": "1036702.7323743410425137339216397007",
        "accepted_tree_leaves": 2304,
        "accepted_tree_nodes": 2303
      }
    }
  },
  "finite_accuracy_numerical": {
    ".65": {
      "R3": {
        "rounds_after_prefix": 6,
        "final_infidelity": "0.0000000045666230063815067329607024019971335",
        "expected_raw_copies": "10114878.028939369127622457927725345"
      },
      "R4": {
        "rounds_after_prefix": 4,
        "final_infidelity": "1.3239739604405174543869206427748529e-11",
        "expected_raw_copies": "1503054.4002508744098707011167669526"
      },
      "H12_then_R4": {
        "rounds_after_prefix": 1,
        "final_infidelity": "0.0000000025697032324442947863104713026058053",
        "expected_raw_copies": "1119764.6182207542456260883170548063"
      }
    },
    ".9": {
      "R3": {
        "rounds_after_prefix": 3,
        "final_infidelity": "0.000000030020992421292352794723985363627334",
        "expected_raw_copies": "769.94102729068889090903858332602092"
      },
      "R4": {
        "rounds_after_prefix": 2,
        "final_infidelity": "0.0000000061615764926568859353580178397160004",
        "expected_raw_copies": "379.1573873568533668066592927165105"
      },
      "H12_then_R4": {
        "rounds_after_prefix": 0,
        "final_infidelity": "2.8866910419038865025077666143852453e-15",
        "expected_raw_copies": "3918.2629434968847671944209586768431"
      }
    }
  },
  "endpoint_factories_numerical": {
    ".5995": {
      "rounds_after_prefix": 8,
      "final_infidelity": "6.8782814693333712861204277122640984e-13",
      "expected_raw_copies": "277515953523658073961.1341115577514"
    },
    ".5997": {
      "rounds_after_prefix": 5,
      "final_infidelity": "0.00000024318126049988370198904361635506678",
      "expected_raw_copies": "452768119220871.58849491739655619064"
    }
  },
  "single_postcheck_faults": {
    "R3": {
      "columns": [
        "locations",
        "accepted_wrong",
        "rejected",
        "accepted_correct"
      ],
      "rows": [
        [
          4,
          4,
          24,
          0
        ],
        [
          2,
          6,
          8,
          0
        ],
        [
          1,
          7,
          0,
          0
        ]
      ],
      "first_order_infidelity_coefficient": "17/7"
    },
    "R4": {
      "columns": [
        "locations",
        "accepted_wrong",
        "rejected",
        "accepted_correct"
      ],
      "rows": [
        [
          8,
          0,
          56,
          0
        ],
        [
          4,
          4,
          24,
          0
        ],
        [
          2,
          6,
          8,
          0
        ],
        [
          1,
          7,
          0,
          0
        ]
      ],
      "first_order_infidelity_coefficient": "17/7"
    }
  }
}

==> majorana_verification/reference_results/independent_review.json <==
{
  "frames": {
    "GL_order": 168,
    "affine_order": 1344,
    "offset_histogram": {
      "7": 21,
      "5": 21,
      "6": 21,
      "0": 21,
      "1": 21,
      "3": 21,
      "4": 21,
      "2": 21
    }
  },
  "R3_counts": [
    [
      1,
      0,
      20,
      16,
      318,
      672,
      3780,
      5328,
      6249
    ],
    [
      0,
      0,
      16,
      32,
      240,
      960,
      3312,
      5664,
      6160
    ],
    [
      0,
      0,
      16,
      32,
      240,
      960,
      3312,
      5664,
      6160
    ],
    [
      0,
      0,
      0,
      64,
      192,
      1152,
      2944,
      5952,
      6080
    ],
    [
      0,
      0,
      16,
      32,
      240,
      960,
      3312,
      5664,
      6160
    ],
    [
      0,
      0,
      0,
      64,
      192,
      1152,
      2944,
      5952,
      6080
    ],
    [
      0,
      0,
      0,
      64,
      192,
      1152,
      2944,
      5952,
      6080
    ],
    [
      0,
      0,
      0,
      0,
      384,
      1024,
      2816,
      6144,
      6016
    ]
  ],
  "R4_counts": [
    [
      1,
      0,
      40,
      32,
      1036,
      1984,
      32824,
      121440,
      839286,
      3219072,
      12934488,
      38209248,
      99569388,
      195839424,
      289306056,
      283718304,
      149949201
    ],
    [
      0,
      0,
      0,
      0,
      768,
      3072,
      26112,
      138240,
      822528,
      3348480,
      12424192,
      38901760,
      99536128,
      194960384,
      290285056,
      283266048,
      150029056
    ],
    [
      0,
      0,
      0,
      0,
      512,
      2048,
      29696,
      149504,
      790016,
      3313664,
      12589056,
      38817792,
      99270144,
      195454976,
      289911808,
      283404288,
      150008320
    ],
    [
      0,
      0,
      0,
      128,
      384,
      4864,
      23808,
      153984,
      743552,
      3445248,
      12426752,
      39185280,
      98228864,
      197044992,
      288634112,
      283929216,
      149920640
    ],
    [
      0,
      0,
      0,
      0,
      512,
      2048,
      29696,
      149504,
      790016,
      3313664,
      12589056,
      38817792,
      99270144,
      195454976,
      289911808,
      283404288,
      150008320
    ],
    [
      0,
      0,
      0,
      128,
      384,
      4864,
      23808,
      153984,
      743552,
      3445248,
      12426752,
      39185280,
      98228864,
      197044992,
      288634112,
      283929216,
      149920640
    ],
    [
      0,
      0,
      0,
      128,
      384,
      4864,
      23808,
      153984,
      743552,
      3445248,
      12426752,
      39185280,
      98228864,
      197044992,
      288634112,
      283929216,
      149920640
    ],
    [
      0,
      0,
      0,
      0,
      512,
      2048,
      29696,
      149504,
      790016,
      3313664,
      12589056,
      38817792,
      99270144,
      195454976,
      289911808,
      283404288,
      150008320
    ]
  ],
  "fidelity_interval": [
    "6055072573871813276978455968325898342178351965134495295648968525926356559469009163693965848496472623/10000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000",
    "378442035866988329811153498020368646386146997820905955978060532870397284966813072730964962533813589/625000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000"
  ],
  "yield_interval": [
    "19074572758732195579264930522210211310188835940641348745045297097720030969242951279691052250597/335544320000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000",
    "19074572758732195579264930522210211310188835940641348745045297097720030969242951279694146887407/335544320000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000"
  ],
  "review_findings": {
    "actual_counterexample_fidelity": "366504360842180399/389187547057000000",
    "invalid_lower_bound": "209449844134374987/222411651885727168",
    "finite_batch_yield": "1/32",
    "asymptotic_pool_yield": "1/16"
  }
}


==> majorana_verification/reference_results/recheck_results.json <==
{
  "basis_pairs_verified": 1792,
  "R4": {
    "Sturm_variations": [
      8,
      7
    ],
    "root_lower": "1329775015825/2199023255552",
    "root_upper": "664887507913/1099511627776"
  },
  "exact": {
    "0.5995": {
      "Fout": [
        "0.605026344233701236200599895568",
        "0.605026344233701236200599895569"
      ],
      "cost": [
        "1051931.361812434",
        "1051931.361812435"
      ],
      "yield": [
        "0.0000009506323666185230174",
        "0.0000009506323666185230175"
      ],
      "leaves": 2304,
      "nodes": 2303,
      "margin_above_Fstar_upper": [
        "0.0003146785118218372846832",
        "0.0003146785118218372846833"
      ],
      "sha256": "2ccfebe48dd4c020d42e3991fb9e354c9e9a1e692f17b0bda28aed044ca43a51",
      "Fout_numerator_hex": "f62edcca41f0c512a18f311f754c0fede84830d15d62c08d2b2330ebdbfa1586f1091c4d1be6a2291a3aa6d575dbd674237798dc989d6261a25ab46965df544f30ce4165156f442da057a4d47768e3f3468ad6b701ea2a1b0cfb78b68f9497f04269722b0fe188e91af129fa81438bad72e28938b221086749ff50ab6cc32544923c4ca588d45b6f4d458b8212b4d36eb5181833a07bfa2d1002eea86496d41c7db1763ea760d92b4659a562d720ae34f97727bdb2eaac0b0fc4f4128feaa6aecd3df983b83d0827db88fba278958766eb9bdc8e515ca7ce534ef88c6f315dfee0f64c0581bb153a957c01b298a17f45e4f2f63b644637a92e12820aa48706bf43f13be41320d5262201dfbf08572d8fb90571066b4caf885daa5849f45a44c5217df3adb5b7b5981573bd57c099b095cf7696164a82afa7d6141e386b0f6bbe8f78b58fa6b6ea287e1ea253c40fe6c057344686faf1a45ef41674daa9db5a32b6f30e594d787f796119ed205c8ae689b231505301e0aeb10e1b00ca2e82d674c463b13b5906c04693056578086320af7ccca33e9aab6b0432d588278d35fc30a7052d938bd7aee2a8c7cead72743f00d399c95fcd60605efd2d1039b31c4fa4b93767f5c8df4599c9ef961848fdcf43ed0c8ac3293bbf9c00d7bb94069b2d3faf807b55f0c10610a6de838f488eef8c4309212ce8d32d3424dcb36f655f327333f485fb9528478e31c0e771d096b62409a0d258e4fa54827c74c3a3a9fcefa944e4bcfe211abc26339068d082f73dc04eacc922cceb31ab03e114a6bf83315b76918120fb787c9746f5054087e73cfc9e52f5578cc1dd291d38c8a1fede89e7aeb44b287a4113c58a376091a96dec4d041e7285e534240e0b52c16d795f849f878553e532fb751f91b43944723578dbc6d6596467eeae4dd34b76307a7fe80f22b36e976fb17c32f6e1e50a44272f296542699dc6c6ace879d73512a8e1495bbe0556d51bdefdb5120b4d64f96f7f04cb39c17e1bbf6e24157be41b2e5c4c7e1bcd49eae1250d6256c0adab6bec0ea2177b5e44a336a6ef7a584c8f2f7bc8c6e0af9782b3488903929bcf17359f547b4083cb0deba445e35fba2006fc4a45473d08ff74c379eb48d7d347c1ec85d44116e9639143859c92765dd2a2f1064e85f07e24b614070e06edd5b4ef53751f9ac92b1046a5e298d4c52580ba893fbbbcca0c51c0fc12a05773ffb04e3f825fa323367ef05407bd6bdf6d2f4a991ad1d913fd39bd1276d30fb0779d888c6990bdb48d7d7d1a647bf94bfea3880ded9e922258706d63b1c0024b5bd0da3c52ea07fa7e9d713a22e07aa7035250f555dc64e6a4f2a5d5748e6028d86c7b59212b08c65099cd433b81f4dbf896c8ea97f6356346a86439b41bd8c1c591ddfa85a51d462dfb5e9ee763507e28d576c2e9467e9e16f110833f0e0f77888a33e8370ff43663f417d5a83905ea4fcc67428117ea70d5e0d0da653195901aa3638aa7bbb40691c1b5c87878cf837ca4cd81a5c3543c3bb364dedd2a569e8c03ae38fa0950e48579018656ee7cc5fa2fbe800ca36b6b08682c210cfe4a7a441176d4179371cc31d193554c8a9ea91988fd7b377ac00b36353454e3edaad82e18e78832fd177215a99247076aa35ce574717a0b39517c0c9bc2448acc5d7ce68ab8d391b52d4819c11f332c2482aee3cdbcbfc8fb8c31b06c99e8200f77cdea7122f7e237940688e1ff8812f6e0cf4e269c41dc3e4e88073161e505964caf11c442d8885f92b744d340f816524f4a2f958223b34ce5c670590de567b43ac69d038a31b32d6ddc6ae64fc7deb52686cd1af8539f5dd2b8f9ef6e831f9444d6f6d03e7647747c4729b5ad2459d75861259377f6553b49611c321d91e6487138001f2e92ca1af50efc2fba0180bc1773b655eccdf681feabf4ec6b17e80ad37293009cab5b6cbcdcd1c3a58fddbebc56e0f9027344d0e3fab263f048fa4c735a39cec7ea520658a93568e1cb2b4d445e12f3cc7def871f45fd60c8c85cb21206492f1a3d4918f3472236866ad6741f0cc26b68566cb30cf584d68fbf481d07c307ac85fff7cf4da12b4defadec7cc267673c9f540e0139a6e4bcce61031a1e2c35fd6fa0fbee0687a696a1f2b3afc96188d7400b9f8f62bf285611d337f092bf02fdc4398a435c7b0a332831a648a890e34b773b2d111fc8afc36f352c6dd6a7ea5350138a20efe8fcfb5e007c330430ca6faeecc08f8761d64bdcb57d10fe29e00d79885a1e0623f44baae30c62c93c032d921b23b4dee696e874538c946874393eddcb17512dcb4b0722a80b54a80c77e22c7a9800d1eb149ce927bae994be6bb5ec8bd81cfd5e67eadeeadf79c805e3c1cd2d2642167767d47b5f8b0aea982bdfb85271950c83e8556028157743c9c493542a7fd9c2c327e0773971c25d836058857030e8cf46977685dbc3141313fdcb69568e20e5c3fb7da0309895fd10e6701f8a1cd0e0cec657cabd218a4897984a440cdaf4541b5639785d151a65b2724196d71fa85b39b28d6ce499fe2e962701e70a35a951d9593eef0c053a8de69e784bd962918cd889d503fb2217d3bcbc1e471e60192965776aacc3dfb9d48bceb8aad4c2d4f786add14a4b288f56fb58c2abca506133f069721ca69d17011af3fe40356e7a2aef3c4fbf23cd55273339c7ef554d780fc923543fa4f13c1645375498d97187acfc4605569f849aba05c52628807d3293c5ee92d8e051a4002b71626399fce1eac853cd8f0cc2bcf726b882319969389fd1e0c3fc64b5dc0a6e5981903f92414a59301e35678f78e0e430c6efaf016a93c8fe7ac17f1bd5db5ddd97a396d6ca49b610c21f61326cd94200455972f2897d92345ba7f9164a3469c85c5a18ac577d911a79749f7cbd56e3db3f5f9924a010d349dead6ca0e72a79984db3719841df7614c8b31070f3f98d77a395dcf93b064972f20f5d22a09c1b85d679ecc0e857e51447c79440af51515a99738a43284fee0236c87b831ce43d0e6abb5f9e896bf534bc18b5cd1281694060c40f572d0fe946fe8edc48a3fb7f8c9aad91b8f568da8f4df0c9163623727b55499a18a532bd00ac5ffbe524e8518954d32519c84c512b1d4063a74219e7929a6c6de548d64016fbc01b3e8a5bfd0d94101cda82f6815437c52d79178d0fd3e8170449bfb2ddaeba5b7d22b6df9967d7ff8ac5f33ec1ee72e3ed47f3de96bd407b7269d63ad211aed7a360ca53e6c747fe7a53d3cc239027f873eafc88338d9e8ab112d42eb35d5c62aa5f3b2db16e4bb0e082620550b78dd7cba290cb2e348f218b5b6fb9cfe84cdb38d88041428563f304bf47faaa59e6073530658ce242a019b8a006d046d4d59deb820275c59c77b400eae5a860da63258ff1f9569a803130a0ba267a356d4a8d1e326165811a33069f783c1831ac05a41931a634b7b11fd8e37f7092c4121f5eed7ef4d2a391f0fac164bcb496d29a9abed3bb27bd70f952a68e23240839e5dbf6c01d642cdd34ede8c508b1661bb9e496471c9bc511d3cec3b630e9c238aac0fa621bc125b61f8e0886ad5212434fe548ce6c00119b7270356a333952d105d21330961bc8ca59f7a7e626f4801d36d1159daedce60ce41a60809687fc3aa2279bb114b8d739782a249366433b450fddc92ede10fae04a36b982c4b0fc8e71a4eb400ea1ace724b22bf0bef421efc46fc2020eed8761dbba58899c71d4492f127535fcae0ea62a0592367119f81320387b3407a6e1d3d2263009ed9f056da85df8135c0ee8fdf323588446338f2582c9854e91c6bcf905eb909cb58ac102d292d880f8703df41a8f9ac42711d3f6aed9e14a52b76073c5002ad426a8ccdf111575b9d48ffd7b2ab251ab17a13bb08bd6fff2367813f3a3d0e58107b9f8a2a130a28764f41affb62529ac7b7c47dd2d76a9b8a7c98a2640c2f06ea8eacc48d9523724708d5dde2a017013d16b417433c39860f82799201597410530fbeab193bb13831e716c413a82593c3c16d1b96ace5f7211e21b2d595cacde51d34252a4766c82a811bb53b764f07813caaead37003d6d0362e8d01c230fa91b437de4aecb54edfdd6223c6cf0c7ae1e61663b4ba2c4fc327970ce6e4a2b44fb7c96066ebe559276c052e94d1b0c07b09700df3880a91b5d21ade989af2fd7c5b13b96a95f583d801d5f66d6ba7f96edbe4e5906844bf8a35ac22cea209806d86c4c7922ce0d2142d8da5614e7bdce14c95e64e2edb1bde9bf53038073380ba136dc1e6a6e0aee8ccca1d5dc6e64925999b55073a35069470614e0fbfecb853902e9d3dcc646308bca3c3ec5e8a474a33848f35591ad3bb904ea456aa662f47d4f4ee43e39566539ba0ec909495dae67678dbb9b097f5a41a572e3f08273a7297e402436dceb814e7148eb41d339470ebc2f536b1fdd264123b4dbd870b7908ce499d42516f44abca297db68261a53619999fe2cd13401",
      "Fout_denominator_hex": "196e57c1b904b60299ba89b0b79ff12ede1f572faee7e7c90b31a455333263d5d9b893e704143d59645eb708a79b4cdd120fc45c67a42caba75dca55667e20d95bb1c27a5d3bf6a16b86153b2defa63173fb54a8af4deca24b7984fbb1c62798cd86a083568f117d7c7b1a51388c9e9ae0e75b952e0cbb9d6c9c8a80cc7198d5a6b9494de397911bf5191bbf5e5f871318941e885014dc9268b6d724ed3a1c7396d326c24bc2f20f08ab6f4363a6defeda40ca8687d30751c3752e531d35899d51091ea22400fb9706b2da9c91805ebb262e24dac8c29e977a928e91583e59d4ef76d0c43169be79efc22a3caeb1a4b83d94b0aba0f653471de0135e39e3f58d9419e1be7322e5b845141795ffc4e62783b25c3a49ccdb1e3721e2e119752055ba057ea5c82a6e6a2946429e9c09d49862f29479ea3b953fa70208dfc24707d6c2466ead546b6473f30fe14a15eec1dde0c8c37ced1b5248dd74497091fb7e701c88d7d2d4ce1ff18d750f38b417a3c776c3357d593658353ecef713b73666e61fe55f97757501f43ad0a251eb3e19f3d4154373feed2dfb2137930ce7ab66a86ab20ca526bd36f4b5ccef230af4769da22fa68ef801919256219dbee40da926f968fb9a84fc305c567180afeaa83d2d4d966fa05db55cddf41a7ae2252ca693a4d191497c122f3774810e57ebc5f3ef4d57c050b88d23c0f60eeaf4c200c035cbc09e441bcdb4c840710d3fd912d6bd08f12d34aee80c7f089f7f66555d9e82c405242788825b6072ccdb2272274d0e4f33e74a9684f10d114757485bd575759c59f67d4a6e5e832562aedc8731aa8b5c8d818606b498313fe951f335fa5621b70b42ce18173ad83b6d2a96a50593c0c2ee983d9220daf9e9cc29620c10d614b9485b9428e23eeb23e3f8d5af2643f5c1b773e014cbaceafd9654a155f53cbe6f916004e9811d53d9feee5c912ce891ac5b9d6813a247e3286335bf12b54a1c9be8213a67cd01f074899e479d7896b80a79095f8227be223688f2137bfc56829cdf0e768ba6e39c4b4c6a7687a5566c6681cd3fc33dcd4bfe05fc89f6894db545d97fb5b103a13e05eef40af0cb979ebcc0bfec5399aa92e3f1e64871dee657e4244b0bac5482db7732f8f8ad2392dd2b116391d5f4ee49002740676b29ab97a033a8dc1fa417e88dd366ad5f917f6d9734b4b7e087e9f239ab8a4cbc2003571997dfb5a48c5787450b16d31507d87e9130f11fec6d500ce4529d7d6b076f4658448f25be8f51cc5b24915940b5966de34edb0ae002d2c0161ba76892504902bf45cc2f1d15f1edcc8bc6dee43a3dcfc4ef580915593cc723879def92cc8f2abba2869506a160e6dabbcc30bcb6dc20d5cafce386fa6b0ec302d4acdc061a16f9adcb12fed0979103b4dd4820025492f6299878c84f82cb322119b50068337b121fbab00785dada59a2e5b97e96b9219bf5535eb763ceae5224f42752f21792d72380b83eafb42367f9cf15510538470280b0f166de891b787c33ef38d36eb8ada612755893bb4dade2f2117a114d580fd131d7612d4a1a9331d303fd01ac5b6290c4bd3aea1340af73cfce4b1d449bd10b17c4295a4b2fdfe4c0823b4f9c9097d26d6f388352084fc648eabd620a09b8b811945f3ffafc2d0e599294c92226aad97903148cdb40531f55610c923b457e1bdd2d81cf6fbd78fd7c256430ca2a3c40df7af036261275cac752d8e75b894508a8df0d24c3173f5f1fe822e607b9d49a85c3b5bb2ba2565c7602138fd7522f20d73a5aaf8df68d632996bb1b698f8354c70cec34074c44de8f1958266bd845bcfad93b83b93f35156aa9759952ccd76d15fb2ce3c78ac2df3b3141fee7da9f50560bc1eaa79e8fa10906e906006a450607eb88aa3c9f74e02a670536cde4fcf1c16cdcd326f969fdf4d5cb624d6c6e3ee7267efa119fb3b5eb118da0769894abce7b5e59577783efea5559cf8c57eb41c071f8aaf3c0ec21d697922994ee81a0ac2a6d0c761380bbee14b40cbc8f824e1c06fe0e6bf7533d92534ea30db56f2d3dc55af4fd3cfa9eacf19e92b00ef65151621fdc5bdce3d6541c96e10605cb4ad69811570856628371cb7abe421161e1ab97210d0334005e7c3d3ae5016206f3507256b1474b7b2de78f37aa410ec9a9e4d7dad552f0efd6260d415fc8ad8bf5bad91ac8518f2242e41a070c3864619d521c2c9aea4954315db17f6ce6f7da2209f5d9ba93c030ba43972e5c1e6ff008346cc8e9017b72d296e253a7cd8533321ecde80628d95ee74a194961cc661a1bb2caa4140050668c5b6d9453eb148889292ab4db0d5cca861ef3af10e39fdddce283dbf89facee4ed827432b78005bf5a20476f11daee150e066aa28ea3e0f5b498e0b7f25af0c4b9c36b8721c84c28f4eb0a9d72ce3a3dbb8b7476a2ca2121b8905e8e1debad7fdf17f3d4d9574c07cb4633cd7c8af4727ecf1fea7a651edb0828822192c5d0fe8064eca2b4de8c115930f185d2be1f030db0f99efc8d2d961ced92fa64e3051faf6db01153ef0e2fdfdff74bd8f31980700445f0d0322c9c895d8882f1e4ea0829a13e6d498e7d685052ec01f56f8aeeee10774fb7503bb4a3455dc6d4095701a195d7556e3830ca8d00a233ac5e928a19f9671886b6d2a277c6615aaa4d9718c79c0832af3c98433f5bdb5254541fa626806030a2a0a8252611b8329e40f0d95c4859c0ef25b07e90da8072d6c41fa7b9c207f2140736f58c01180e91b73d345c40e4717c48a1162911bbabfec133ff279bcf9ccbee0c1b1d6a4a696eb6c48196b5304bb2f3c31b110450f1cd36f8b9d6953485a900ef63533fa89c6a383b877c6c015d40231679eab7861a1e31000294a2f59006fe575f34eb25f07661781922a85b109ce47b4ec4b49d97be3b391d45a5f303608aca30c5ca190d8ac56f514fbc2577f5c10b9ab44a99acda88e63614d63c336cd113b4d8eeb86155f473309efdae741fe859c376d6566403972aa91458fc2b2ddb4635128167eb7123fbe6ec46705b25f1067f4539f90dbff5958bdbd52fd8157b447faddab860e00aa11f7bd31b223746836e8fbc0a49d220d433cc5a63e0afb4d97058666c16bc6113f73bf8ad23f9f528a9658d69677b162ebe3a44fcde72ab0594896a8596ce66efd0867a5d83fca4b820fe61879bbfb599e64fca55ea5da941699c6fb32c304f3a4421b0879d09134cfaec3da29cebd07f2a2ac54f42d35e1762d3a0a49b083ace850723d887fc930320eb4472d7842d4e153a8711472f7620fb6a7285edbfd5f58ed9f1946f20e70765cf22852d6551da61e455b56df9f6b69e802ffce1805e90d9fcae1071ac12c62257f48f317701d854a28b108b488c41be9f03dcf49bc474368a53f8e2160b64a464f529521d5057c4d0e73a7ea5e7a9fb82c2539ff8600118b9fa1a1e9a276e02a42044479447b3ba5db808ff0f4212fc03815228c3baa0c0a620177410e9a754561a84496f0636819d227f7ddda913a7ec0592d2909d21f0a76a0ad55a0950a45ed9400f757701003c62df6246d3d55d0e8369f0afc79be5ddd19598834e31d850d44cae79cf66e1dca2d3984ef22201b551ad36a476c5b69fba89f6eed8380ddb999eb8663d6826be910c07a357383b815ad5976c8fcd1f3e5ae385cd324d10d288f090b78b5608f39e96479f90e21b89e35818f7a1b394f40d15cc121f803b674f081037ff897d600bb9b5bfc260e21487deaacc0a8ddd210bb8cdf3647fed7e3564e746ad7fabfe57a4666b59f3819cb2eab2893c8a47706b17028f8cce83b748c5ec213d597002b27b28a24026eae25710346f3f79012590cc99825f3502109884766e4a768289a6a0cac61d6f653da5b7a54dc1408673bb24a4ff53daad68cc9687249a73656e87c7a7be74148b5028923dcff80e6f3b362c9bcb3b7b382ad4461faa6860749a05b56eead50e46e78bc1a3ffb99fa4e380176f3c6d9fcca569dbcc8e4fd788aa326e0afa607919ed293993e0d83425813d8f9adb995c3f41e1e03da23fa957be16f602dc994e729f62988c80a1b520fa701c4189f7ffff88eb580dcf46c0d3e79fa3313e8a822e43ed3e0fbc83ccb2fb83d47c9889fcef37e86649a93642825435df65f2f43ead484ca23ed850dcc8e3d95c5b77a3599cbe17f9fbaacc44c0aefb33e6b5166f865fb6d14126409fea785b2b0b50b5eaecc90128475e340643dac8bb26ac96ef4c09b6a0c8d1db0864316b63fe5fb7d44c4f2e9f916f7deea42e0119455cd5735fa0c741d7c2c498b673fda931656f9f2ab2a3563aae7ce4c460be42507fd22dc37546d7eb16fb25db496335396da58cfcd7354332ee59d444d59da147798bafa5be80c1dc38bd6b4f469f0062ccfc1fb2b31344e1cb9da3073e8d9d5fda71bb5966ccbfe0274e3206bcb52d25f9a6de245fddcfad17f49e70843c24d9fbab2feff988afa255e514bedb4130d29b0ccccff16689a008"
    },
    "0.5997": {
      "Fout": [
        "0.611888396112547544970046714887",
        "0.611888396112547544970046714888"
      ],
      "cost": [
        "1036702.732374341",
        "1036702.732374342"
      ],
      "yield": [
        "0.0000009645966666931788100",
        "0.0000009645966666931788101"
      ],
      "leaves": 2304,
      "nodes": 2303,
      "margin_above_Fstar_upper": [
        "0.0071767303906681460541300",
        "0.0071767303906681460541301"
      ],
      "sha256": "81c038c9b0e6dda7af818756e5221889b88e8ec5601fe9ed9085bc6859bbac98",
      "Fout_numerator_hex": "5e655c8e8943ee43024098edb370064faddc311bf1163ba189c92bbced2c6e5b6a83b364d97ff5743314cd4ef79887474d4c01b73a11153a9e3fc89910a99c66a8b6fb04326420bfe70948c5f23b233b7589fcf595d07dbc4b52e7e2c91c8a7a97e4ce4bec1b8ca277122dc88095bedb7cfeb56698ee605744bcaeb837f9650b349aa501165ca56c1cea2e46d9051e633ed16b9f095a1f5b3f52a2de200b9a04895dcec45089b08358ca5348784171bd83d573fccd69a6ca39d3a7a4301f3384a90e75afa85b37465294ce41d9bf8ecd4d22049e7f17a3aff57afc2ec2493b6f842d7c87704eb7c7d19c2352b8fd2956020799ac0fd475ae59c81f6f67b09a5a18df09f0db69481f7e2b32b99a1f2ff37ac2d6aae710d8761c828e5d9f9934e2dc89c4e535f9a18083654ad5dadcc990940255f6403db69669da82c1f6c46e96820e6334d70f27ff2b5bdd629018e2ec10068d35d8f9b3354d118884a51efe4fb447f93a2953e035f50cd0ada313a6771480b9cd31dc0ced1b9bd26fe8288bde6c25cb654439f7af6e9c3a5f65c70e4ff7ed2f4e4b461b810044c3db532390659d76eb008fd3bc162f47199f38173b94088d20ca6df2e4cb6f19f2ad2c6fa330bfca3c38693f043eb2bd77c198511ea5382ff5d3eab2fc4f6b93ab40f792122c3b453d580aded43c0a479dde3a0da7f368eb299c3d59ec263b2170bdb86c42720444ce504cc23bb200fdddc316d4383d91f7ec75d4e81f311be3314ab79624ecc719ee1ca4e03d28b10fbbdd82be118c7f96cbb66c59dafee58d892816a9b501bd6c7d35b54856ee09f143f93da9b9357fbcdd05585093203634f2b77fe7d9059b757e03ae747f24eae7355134530ec3303b25f64c868ae3acd2ae49bd98ca371781ff21004a6c87ac65a240c062806d9b8ae040b55574e95b440f964ea34c74fc22f7722956914a9dc09ffe381a3ea4ccac5a9e40ae156c35118aec51ab433935b95f39a8d04300b31b4c6cc52cdfddec8bdceb33d6fd679014f629eaffeafdfce12a2de9eaeb0a8799f871d8e7bc3b5df8287d53d491625889ab77a4e456363082cc8ad94b31ce623a69c8bdf3784a82f0530594a2658f3d9bc214eddf5d79a09041fb409b16a7e376e3c1e90975bcc37f8b004b25a78ef0fcb68089553e15309cc28fc6b67245b341d8e05de16bab13dfa6774d011e62a48cc57e26ffc7dfa31546f61613f5e704ce7d65543862309c4d7d8f268ea6cf4bc82132d752f8608b239b743ee639117f92f53ddd405ca041f66eb913e628b51ef7ddb9400d24b645201c2876b59c74f9cba3822ee88e70b68bbe2211d9265a3c1e3d9ccb982afeafa18c87d9a010f5c7cf91877ec6430180eab67aeaa1b4613952bb7cbfb9e7d04e2775efec82105dcf027cc5b61808bab2f074f919f55605a94f1d6f5606fae79f53c0fbbee494c2d8d3cc6fcbc755cb142ec4517ababe6bfa63502882280871f1f249b7c15be825b145594eee15ab1bd88b740dc9e281407e5e73b7dde2aadb92b8ca34da6bd2af3870286c4b2575da4501d5d7bae2673b810381c7559ec7bdc9715a5affc3b5b14924090cdab2473566913057e9b8fb6068ce6e42eb199bf023d266eac80c80d68e9128f6f3952f42b896a739cfb1a9d11444f51e1268e3718c573b028e2029dfdbc651e88aef4a7ef875ec211cb43009543ca0dd0e179676e7be10143276178a4f03093a16b6002b615e00ee29189023b40da701595ba0620365cdfd4048f7e13ff00b52c10129440367844bf6d0670aea64149e1ceafd4d325aabc9a46147febabc745d273b4215582a530cbcae35715af4527e7fea0c3e3f0c58581a9731486c2b33c2c2fb1570363ec5913db4b2b35fef5a0da1d87b95ee1b1266effc19c30a93b2b8d6c0351a0cfd226fafd9bbb0d184137ebd36554e22573b7a6aa4b70bb2dddc8c9468841325d958bf02e90f85198386df9ca74a7e7c4c0135130fbfffac7346319689a3a0a57ed87dc11827e8096743cb38ada476143f3778d117de413af6bd98533bf20d1a5cdb1688687a5a3211a9dcef841b5940d313434f781c9e0eacc7e3cb092922cf06abafcd07772b945f3878feba7fe9cecd496ac68f558987293b327185c6f435431617cc0cdb68b6b2d39f44cc108455d2dc3f36540be1c610b5bdfed6a3fef63665f92b0c1d0610bdf8e107ec72ddb33fce5ed250422f91f1e6c29d38bec3f5865856901d3653f3fe5102a6e88decd6f748b5a26949843654856dead0200b26223ead526d7cb83ceb2dac972c5b8ed5bf194a00e36edbe23a21905b645efd440d7e46eb4ceff68657e593696c702ac937bf4bda2aa40edc5df1bcd4051f5c9eab9dc4d422cdcc185f0e9b068fab35c1fad627383e6b1a74de5eb015e17b8ebf924f32f28f8dc6124851f919a9da39d1ab7ce73219e1ac5829c66be6a1ee7d07b3883f40d95451e24982df514495e7610798b6cd5b0ccf9fc75beabe731e90905b7eecea2c18a45bb25d218e5862d79f18d9f40008be2644a5eef1c004b1e562740ead30687a930c1ec2ed06d51d41578f7e94ff9deaa53e86ff91a4455f6d28b0af8fbe19430935d892425307659e1eb5e2b209e46dd1fded11c3d01871a1c111fe12c450afb61e9e5d18f6012e407ad4e2b69b6631ff1d990140f5f936f655bc29633c5aaf4938e077cfa4b559be32803322b7dfc28bbfa8cfc3a4ba49e2fd837bafdebb176fd0e270c3df99dfe5321744538b28021600ec2726396386e53eed6d56fb76d629eab1196a001268ade9d1266729eae92afa5f54612b9535da9951cb3779fa4ae6a1db4fd92514809227a99049a7b6acb61c6c99b7ef9d3934b545c9d04983c90993096868a9867f125bca48ee9c2fa9e68fee91be1451b2a3e5bc896bd93685f377ebb9eea6bbc34316c7eb1c7e77e1fbe7fd4fa5d60964fa6167182f736ef9bfa85743a6162e400fd7726fb76b99b09a7432c08d0eaa3b59d1bd6c49bf36ba6680e8be41b52ef0edfcf6c24d04e54db87d4684bb494a4bba544981f6ed3e6578fc2db4164153f7c6aba392c1c6d7701bb32977d6712644adb3e65f5a34f4e8c4b933bc7706eb54d8df2dd472f411ac7d3d3d7e43b98446e12544f5e6ef32841b83debb866d8312bbbcbe4a2164c50b4d50d6eb715c73f1391c3e2660f9a87058e0e5c59e929ed8852cbb88b47ac2676de7a086f88b039c13eb7de8eb2b28d5e5972e24bd6f6284354fe9242606f58d2bb37007daf7bdef41b2c4bd734a04b5a780c0ddb0b16aff85e204d5ea733a31e1afe8ee9137a95b06abc875241cdb14f7926daec8ec98e5c2837971917c981b135e00f66338fb6d89e7aa951f251a825a8139b43e757237ade59c6caedcec7a25873eab3ee7bd4f1cc49cbf6962a029134ed8287010c78b095996111e0eddc381f0261028cb0e65658f19101a9e8c31eb8f879707ca875386668cc33beb7c1400c24f3595214fa135f1217dae162cd4361ed2bbcdd5847887bc12eed6c42fe32889db5279029e70dfbe70211d91e7c1402ed66b41a0c6f307c6e74e2c1d5d5a7c2c50a9c31b5fe280324c2248d8523d194e71139926dd88f64e08b71797ad0588da2a3180e1c49d9b9a89efe9aad08c82c0ec829670c20184e3cbfd23ab35e516051bf44e91753bea51613d512a068847c512f6ad7f0c0d1e12c96526578549ef03c37df285b9ad1a5e7f1403985d06168ff2548bf83e49e3684b6f3ba2192a81fb4af02b517256c6fd87e66927f7e9bd28630d229ca11436e49ef335d5b2afe088c64af86bfdb7d2030b1ab9bb87cda29c46b16dda093fb089f9f817bda345e8cbb18c29d195fde345f86ebf05f7a7b242f5766ea3984fd77080b49101bf0ec3d279af2ca4b1778ee202ad06252dc11dca4cb838492c5e7c96cf3f1b12a668726cc56bc953df6f9d9be7a11f8c445166ddd3a6bfe3804dc5f184a0e23f19252b759c3746ca49431d61b4b7051560f73e9b1a2c474c4f48f47315b1bf27b6311728b0794e4ae09efcbfd5e08a7d5a9b36c66178e4f11024b44e9154bb0e62873a1fc4c867e32a9393d478b35d7d954c9ff4846907570c8e3ed6402f5c4558c3d301d7bb79a0cab6c16a6d3bc5c4551e630698c6edfe569406366da7bc859b4c5b7f53ac8966a43612ca14e8f8bb002dbf4fce735de8729bbf11f46de2a551d0375d38bae891c413bb4162dfd9c11ea5c8eae844866fdb67fde3faa31686607d3e3526a9e8ddb5052935ffa29369ea97c53ad12b7dc4133b86b977412a4bd5e02123fc343a00be8673b77d2c45a2e8d9173470de83c0d974d5b0cb4ea3e8fbb4130c1261f0ac2d37c02a9ef9b8f115f3a1d8abf5121edb46f91f44cb2997901b384faeb8bccbe2bf1ef3fe425cbe59b10767c2d699608b2e70517ecb02b5f8e1f1f927287dd31709c597ce4898222c36627f2e55f77ffb1dadb3948179b57a01e66b84b5dd1b1ddb1ecc16fd1b7a3704c695cd5a5c9b6417c0345ba70a97c9b803119adbc711c072a55a1a508db44706a649543a8039581dc6184145b9a26bfd56f4d73246a8cb67060d63073b515548069bf290fe1a9dc3f216687c9db8fc11135ce68422c6ee0651008e3e41785a68e1271cbb736ff3d8d8c96d4561754f24c4f5a90bcb096a4f6b39ec5dd598396c84bcd48ee7679b8dd241f387beba8313049b63d7178aa91083e0aecfed3a258b9291ca73fac3bfe4084137f3d28f6826b76968524d261b26d71ec015ea8271f80d386d0622fe675cf888e133de146cfc12549057a5bf976c1ee897b3f3df82da0c1b60edbc3009af54f5f74aa08f10a8006945ed2652a174c751f0bcfa6568b2e20a82fde7b33800cbf34b7986678b53a7283f92739dd3eb2d2c41719f56c4e44286365324898c17ae42d2969797ece6589711128e9d8b8545d88ba15397b80075d6944bf458fcc338d4ab69f67f203ccd88346883f9a97bcef4db29d659b3e12e1c1b535c318e5860de400c7d4a777f4475a66177cdcbdee27883b106ef0be459e32235103db48fe73533504b9b03cd69794d0b07805aac300f8664c673f6df2863e0581276422fa48f4b6b7a55510a7e2f211893a90c58a2d0496c8e377eafe5761c3760ea9055e34f83f9c90a1a7ac3280659047977560b6f216a0ddfeab21097b74c40ddc8c3902a80f247cc4a2ea3ea84309dc1b783d293caaad6accd323fb1e7c3147816d5f2cca55d9be4c5e65e02c8bbce74a2009db3521ac7b4b0eced0f123af1dfc7de91deaf32c89299a5049a1eceec16a2bfa2b4a7d7003fb59128144fcc17c3ba6a80cfe9aa6fe43a4dc43cb0151f2d82cc8ecdd7ef64f41b5ec7be924eb314e3442e115a44cc18e47c1537ef25ffdd8db8f137105c16478f881994f6410d122ec38ba23265cc797d0852e1d53f8354271470b77401",
      "Fout_denominator_hex": "9a451639a1f870ef796b862da1178e4381e70f65a13bf582997c805b4a05e4be6b608e9d12db4d8667d19537c89f235e5c08abb8390001d563a3360dcb8d8c1608219b0910571fa8f1d7efc86f4864f9571b3553222fdca094a6818d78233f6596ba6de2619a5231520a5cc5085e9424fc0f6530cf52e2d11d8123c3e2737bd36ff997fd9af030b1ad66d8dcf61f4df87cc8fb7a175ab2c06e6c0548a62bf1d2e1a542f91ff1c998565ef56a14151e58233dfe304f46d60454e9461a5719e2fcf7d8c64c4f07f3aecd28395c8bf00e6084e7f00f3381b6cb9d4f74bd24f4501e7b6b7cbac18f299548ed847fd226f46c8293512d053e75106a8eb4a2c0c4a15d62af35a52e734b5cee980f0f6de5eaa191d8c71b20b969918d2d8d2d1994971cac17b01844d92ec8c10a24cbe551622dc03118e44853da8672bca6badc77927697ccab52390aabde7fc135cbd2d11f471e0330f2fd76aac048a9fe21f3559aef04d7cd6e46097dff06805a7466daaad25612a6191c1dee280f14a4a2daff954ff65943968fd71936135eab3375d9e68865106c2ce54190aa0c9181a20e2f46fb4c0cd1b754ec3cbf81fe03e9a3d791dce7c40afb29793e489508aa07ed6ef31696f0358824f510f997c30e4b6f6f45c4de6ee8d9a716deb98d03f78a12d6acfcdedbebe8645e2fb24c84c5e2abc20b2829ac9cd69a16a7f20eda06cc709af34ebf8bfc71c37c5d676019bba80c7bc06246ad6a7a8553a4aefc4a8d781e39d5c6d6459c59e443298c856d815e9066080a24abae8c5042b095d1df9bd82ce7316e18109dea97e179b9f942cdaa6faa4f58c260b808d4f4cfb0a0606a292c8bb314bc60e3ced19e252d3850335587ceecfa9ada138df1a696a52b5afaee22e42e7938f7e0e96abcfc3684b24358fe43e8c044c4d12dd19346d620514cd9c619450a88cc72604f93c19fccb5201833a8d77a3bc19aaac32906f784eaf8fa96c7c48fbccc1f30fc0722d70995c72a6c89410b2958004c673d47a9387fdc7f61c78b694e057e3a5b8254a423b4f6c3cb805705092bb209a2f72cf2ebbdf0a0e40ca1292cea6b6774cedbf9adaabbac6c5fef18d28f613bc61b1ddfe78eb20554c5f6c191421d8f09aeedd0015213f7715bdccff9cea831e55a97dcbd7a1c6b893b51d001edb0b17ebfbe0c1e7a79bc5b1181a462166a96bc137cd86dfd679672fddad3a242ff5733a58ef3c748ba2cca07aded1887ce485a3a85b83ea8613c8b3616efae2bdd270880c2f8eed25a171df084568b15555dd05e31c492454ae552c510c97a095213a82eb064c97f0ba3842242ea575174bdf9a41ab36451ee6b9534166cfb0a7a7b8129a1be005505bf76c634d53cb8b17e3b438c699780e5e1ed9a5de6090f6b73f3f13d14463134c811e1728a788924049be84dbfed37ee53a93304f0b29a9e3207a1fcb257b2bb3e73b6e083baf8362e8f607010c15a59d01a007afe42a6e99615c06519f849078b502d77fc05d9c6f9b375eeb8c1385ff8c2492a36a97e25deaab1546afa90418d2bdc8825932960c7b36e5c348bfd0ec828bb36c145eac34118095c150da877b6d4745c7dc662707b3947c68af5012f13dd2ec76ce64b09ec51ca5ff0c827a013d46a692a5076c76fd4b943df341cce0f663e450b19c7729c6ba4a8c89714876dd4618184dbc50440b40d4fda3bcfb08edf2839e83c083a58e2a0370711f38fd0e248282076330c7b0f5d927061c98cb44e97dcbdf8a38c62ca6b861ff63cba3ad58b5b2a10c9e7371f9e51497e2f5d1ba8d59bbba2f5361916e3cffc8a300544ca6c326df7a8ccd7b82e89cf9e4d4d18fea055f950b70ec7f4dfa95ddcf78dd2a943d35722be326b4c3553edc8b30b1cd5060be239f7620c9c027c3d33207ed9466a16312ccdad83061e9ef922f552c38a6482978ae81114c5c2c126e9bd8058e78922aa783ee17f8b4cb20eeeaac057e958abf4f94fc83cd3b5af155c114f308c681e3559c89e05babc51f46edb1a6c21608acb7535f2347dd98df8a78a5d54321ca55d6f42124f9944e38c5c88f9a28413afecb7a20138805f954071554a056ab09f918e9d04c7e94fb4417bd2395c53579d9ffe69d6adf33cad593070f84d600f78bb9c00be0fc8a0a71fa8d4e58963ddb2835d032ba23608eac4594ee684b1effae204ae4830c69a938f70749d7ad50be0c8d272c91ea02a99e99fc4b77f22510924e266aed2e46643d2fd44d4b75cfa83701d141b7e5f91ca73db1f2f0fbcae60efdca0a13005e8c58c05ae271f33dc8326c403c9b5dcad28ae96bb82ae6b3c428b13ee8ff232c409c1f943e927fc7f25066d943d07a0ad8b759581c8bbfe7341e5d16258cd4e8130981e758d662bfb3e885c520549fc7894942b763ea19354a986c646bd4f3444e86443380e8c0d8390b0e4c2b9e05d4408c257c350868923e290a3bd9f972c5bae662320c56e270bc15fe4952286c1ba906ac28280d3fe43f4c2febe0d0dc41b5ebfa1e273377a6fd32c85bc8d9122002742c5a576d58a27d4fa1fdb0b1e4533672b854670bd50d9fd16296790ded8674b4768a8bd79410c90d597548a43a22ab668be40b3384672f68b0940be49af9b75eaac3d3d04711d5b659c7ac8b9628fbce6d67353eafd11a921e303864295f419313e3f248ed697a79ecee4d8327ff2dc2b3611ec21698a5d90dcdd5c6d92e9d3912b581ff2b1c025c468066a0c8b5aa99d66e98335cca56ebbcebaa504b1b7dfcba2a8dfb004c746b09224a59274db760dff38d828ae3dffde80b38de129a4e7178799f087b5ee35cb570afd18149777e94a9248ae65e2c08987948f7f226286d8187c448bc7a2f691cc89f58bf1e42c08957ea8508aea546b26c9e4a2a388776038a7859a4159d9e689b96bbe7edf0ffa45ff02c03e219facc10e70dcf03683ac9c08c40587abf6a51522f3b8f5663f168e79f23a4e5368d7ca75312115b354b924144f1dad7b4c4df562fce17eb9a69b3fc3b7f463f8d0a9c7671796d51584b1eb9698d6d6c5ade8ce707182b8e6755190b9a70bf77ab40af43625306ac3da5d98b2705cb3b335c4c1165df5896e7ee7603c8e86b78b27d31c75c4d3f53b10cd7ce4c40162449bb54bd8b7a1257835776c490b6b6393131647b6422f03f11bfde9c46e73aaec4e950ddd5f3b05c19296b9e67284ff833d9384df4a36d2a5d93bc9008109d60793b0bdf4b09da1a3574593936decb7e28659662e75e465ede6f8d89349e7b33f6f1ad4a16a040451e1cac47f7a7124b1b25dad441507826303d10f36473968cb9d8ed28f4cbafaebfcbeeef11225237bfc79df85774b131e7262ad745c49b92c34d74c099804ad3c0f526fea429b96a81cf0993ef004438ffc40c4a7c9bdc30049def4597e17823d73166f5830021bd220e3882d80ecb8e7d0d4f5a24791f36baceefe50e8d699e56f8f45c845322a4975909dc45f12e334dff7997186c666a77184442fc186332b8b194abe5476aff5bd5a1837dbaa65cde37bbe3a06d22b722d968f46f44574abaa46ba3cd9c5714e95fa1eff7d2b13c244a19a54bb6a73c3f6a1e10b6e7a2087e5006a91431c21179f37c7a3f00e2ee79145d0f4003f945596436232d2e64e69c67447790e94577d09984763be0c6da3492687ed0b6808063b76289d3616f76d24e8a44b2bfea0d2275c315f45782074ade01581af1d213fa9b0e1ae1edaa94735fd1b51a3dd67cf436c7a55766b00279885bf3c6c6d50410ad7741cf8fb6f46a0f2cf037d4a3bcd1cf407777d23a4fdd2eea519b18a8c89462ea15f13584c5aa94cc557f868c819390d1374d9f5f187bc4c4aed4806d6efc1cc762a6d6d6391226b2f6a663bf0b781a4e3c38f5243d0b4e57980a20e02436f430049e681e92842762d214bd59c1e9bcc798fe82a782787d47c0a2e8b4cbd890645cf335fc14d68b533c8a68409292b49dd9f61088ae79c552e18760ca2f2cf6980bbd55d2976fe176c2f07d32be25bd06fa2c3fc5efc5770857a6bd055e7e436bab7d018fb84a63e7fe40f71227ae1335768b1b6fe193449ed92d6ce1b51ecbf879106b4431fcc1e2e689ad188975c83b3ec48993e1a506d360955ee23717e197782315f674ee6c60ec3e4d1f08ba351c4d605da440f9909dc6f9ab47563b24a2137c70be54d4f0bf0beb3368427ebb8025e0ce235d80ae9df1a68355098afd3261a6f2c8ee953e432a1433dc48a31eacf9f87da3bc9f2086414a634738d93fb08846491d951d986b57762c7d772464c2da2d2f9c89a8fc7e36bd7886263d11fd00a9dc9dfd7987d05301dc3859e20f055f9cd64f43e95194293e6c56b6673efbc5b426a0ca6054a4d9268df25b6c12a59887b2dc51a76adcd4d9fe19a00ae17b8984a5755e3132c1e259a003c710932f676358045afa9038d98084187f1270f6a37b62f0d9eb0b2bb72dde96a0b3c5ed90d1ea9de497eb90ac0cf3e591a0cd6c58ee483c25ba002be5635603c44bbc7ea5ecec9f104369aa2b4bfac1fa349efa39ce9148e7997e47bd1cc89a5bfc72bcfe29638f46f5b46ae3e424def2bb8e2aedb338bceb7578fc9f5384ae6717caaff3fdec1176aba7c21bf3bf9e8ce271eb63265fcda8ccbcc05172ccc1a39798ce052b97cc313bd2c04b190ab1289830fff262d6db697d910b1c9f6336066642bdb51647f4dd934bffd0a6360fb2f09cd28a6a317bbb5bffcaf88f02c37221d56a7d18374511594b356f86e4d1f3e595bb4a9a7ac24168d2b92f9b2ff922e795e2ea92d272d45eced25a431377d552942eff0c3263f9398cb5cef5aa956bdddedf2adef04c4115999c07d231eceaabf237173aa05af0079a714f3c88d476b20f3f303eb4ec14b3ae1d9fff5e630a9bd1e04d86493d6283131080b97b34f2ccb397e3f0ac26aa3ae3ec7aac76af80ecc1e5ca5ca6851efe43c8a28067063019bdd8875b59833d600d181b312788fe1035dbf0d9b22f0878e311a1f16f44792560e8148d0c1e49ebd9302068c042e085370d5fc2e1652a3d49f1fc7ffebae1f4a7bf0a6117ee71ce79d0f8f5c9500a996691f41ec9d9da21dd1e276d3e5dc1b157b747ca1965896a10f22efc6b6bebff85bdf3bc890a0afa069e3260bab0a0ef21a4601addd0077ed1a9ea2d22798501188939a9f58427c2865d78bee15e75d9f2e718066add4580178fad3f219670f42e0a387b90af6cb9454be729cccf9d1893e3620ee1849771b498304e6f2c9d9943dfc23b11676d2a8242045a98a44da522944250fb8dfab78cf38e164875bab94934ac33deac3e25260c744657eb769b038ccf22c559e814f1fe62e4ab00d876d7c6947e7043b747717463e3531fc7f6dc71fecc21baa96cb1426263d90c04848fc7c0ef840b1857d687f4b2a9a9f7c0fcd09932e63cbe842970ea9fc1aa138a385bba008"
    }
  },
  "W25_independent_interval": {
    "Fout": [
      "60550725738718132769784559683258983421783519651344952956489685258603417255493193/100000000000000000000000000000000000000000000000000000000000000000000000000000000",
      "30275362869359066384892279841629491710891759825672476478244842629961856966942923/50000000000000000000000000000000000000000000000000000000000000000000000000000000"
    ],
    "cost": [
      "879559202306091863678621894397918684883578767098371843979223048163458790306156788481283033603/50000000000000000000000000000000000000000000000000000000000000000000000000000000",
      "1759118404612183727357243788795837369767157534196743687958446096352489068080861256728585468899/100000000000000000000000000000000000000000000000000000000000000000000000000000000"
    ],
    "yield": [
      "100000000000000000000000000000000000000000000000000000000000000000000000000000000/1759118404612183727357243788795837369767157534196743687958446096352489068080861256728585468899",
      "50000000000000000000000000000000000000000000000000000000000000000000000000000000/879559202306091863678621894397918684883578767098371843979223048163458790306156788481283033603"
    ]
  },
  "yield_ratio_from_recomputed_W25_interval": {
    "lower": "16968397.494075350489047",
    "upper": "16968397.494075350489048"
  },
  "noise_numerical": {
    "H12_5997": {
      "Fraw": ".5997",
      "lambda": "0.000129318072951395676241000419797348372133026573153489256",
      "lower_fixed_point": "0.604936418774775342352118978096865509014423924",
      "R4_slope": "3.59518893164389014161858552465",
      "signs_at_90_110_percent": [
        "+",
        "-"
      ]
    },
    "H12_5995": {
      "Fraw": ".5995",
      "lambda": "0.000005655117160552575876483231915962879901320229820965846123",
      "lower_fixed_point": "0.604721486394505924380489343706424353788502075",
      "R4_slope": "3.59908628863077238962020709701",
      "signs_at_90_110_percent": [
        "+",
        "-"
      ]
    },
    "W25_5997": {
      "Fraw": ".5997",
      "lambda": "0.0000001007021593287767155480404324898252455043480117477408035",
      "lower_fixed_point": "0.604711840594574480433102697973719971929248094",
      "R4_slope": "3.59926122391441506432544804622",
      "signs_at_90_110_percent": [
        "+",
        "-"
      ]
    },
    "W14_6000": {
      "Fraw": ".6",
      "lambda": "0.00002516863211312863243772678276994004854665657013141530923",
      "lower_fixed_point": "0.604755379055119759266645825181874372719654814",
      "R4_slope": "3.59847163406865296784706950835",
      "signs_at_90_110_percent": [
        "+",
        "-"
      ]
    },
    "H12_noiseless_crossing": "0.5994908608519249101806399906457917740995506723067287789",
    "lambda_ratio_same_F": "1284.163853221781494806156241195634787539"
  },
  "environment": {
    "python": "3.13.5 (main, Jul 15 2026, 20:25:40) [GCC 14.2.0]",
    "sympy": "1.14.0",
    "mpmath": "1.3.0"
  }
}

==> majorana_verification/reference_results/stages_05995.csv <==
stage,mode,ell,F_low,F_high,A_low,A_high,C_low,C_high,raw_leaves
1,S,1,0.570633103975901699,0.570633103975901700,0.647036897959183673,0.647036897959183674,3.091013829,3.091013830,2
2,S,2,0.563467337369720816,0.563467337369720817,0.603281982195791848,0.603281982195791849,10.247326858,10.247326859,4
3,S,4,0.576392931924497902,0.576392931924497903,0.558619001281131783,0.558619001281131784,36.688071245,36.688071246,8
4,R,7,0.582290289502289656,0.582290289502289657,0.604935566364007479,0.604935566364007480,62.300967806,62.300967807,9
5,S,1,0.569560078334577714,0.569560078334577715,0.616019515539771278,0.616019515539771279,202.269461388,202.269461389,18
6,S,3,0.578260519262566328,0.578260519262566329,0.570941954475485583,0.570941954475485584,708.546498651,708.546498652,36
7,S,7,0.586642667545522573,0.586642667545522574,0.578509631238639557,0.578509631238639558,2449.558176357,2449.558176358,72
8,S,6,0.580974804761483625,0.580974804761483626,0.605089261776440144,0.605089261776440145,8096.518418343,8096.518418344,144
9,S,3,0.586088604678685179,0.586088604678685180,0.586715943110801655,0.586715943110801656,27599.449148817,27599.449148818,288
10,S,4,0.589206912264196500,0.589206912264196501,0.593676621682050970,0.593676621682050971,92978.056203799,92978.056203800,576
11,S,1,0.596700723326898055,0.596700723326898056,0.591390727464226890,0.591390727464226891,314438.667655383,314438.667655384,1152
12,S,6,0.605026344233701236,0.605026344233701237,0.597831149579225621,0.597831149579225622,1051931.361812434,1051931.361812435,2304


==> majorana_verification/reference_results/stages_05997.csv <==
stage,mode,ell,F_low,F_high,A_low,A_high,C_low,C_high,raw_leaves
1,S,1,0.570879238793366575,0.570879238793366576,0.647160875102040816,0.647160875102040817,3.090421681,3.090421682,2
2,S,2,0.563784818977121541,0.563784818977121542,0.603416589627284054,0.603416589627284055,10.243078280,10.243078281,4
3,S,4,0.576884038665895293,0.576884038665895294,0.558745678955968266,0.558745678955968267,36.664545844,36.664545845,8
4,R,7,0.582747921044483945,0.582747921044483946,0.605138493537410777,0.605138493537410778,62.241199737,62.241199738,9
5,S,1,0.570147225983414707,0.570147225983414708,0.616280293704502119,0.616280293704502120,201.989907426,201.989907427,18
6,S,3,0.579132157839917346,0.579132157839917347,0.571200931273356137,0.571200931273356138,707.246421941,707.246421942,36
7,S,7,0.587919283439666463,0.587919283439666464,0.578920135979960468,0.578920135979960469,2443.329841152,2443.329841153,72
8,S,6,0.582701291683894269,0.582701291683894270,0.605781122548741113,0.605781122548741114,8066.708420599,8066.708420600,144
9,S,3,0.588548445607589078,0.588548445607589079,0.587567005835161253,0.587567005835161254,27458.003395319,27458.003395320,288
10,S,4,0.592655986086854383,0.592655986086854384,0.594941911038111505,0.594941911038111506,92304.821314095,92304.821314096,576
11,S,1,0.601594954746047246,0.601594954746047247,0.593152129920900399,0.593152129920900400,311234.897955791,311234.897955792,1152
12,S,6,0.611888396112547544,0.611888396112547545,0.600432290253496267,0.600432290253496268,1036702.732374341,1036702.732374342,2304


==> majorana_verification/reference_results/verification_summary.json <==
{
  "status": "PASS",
  "environment": {
    "python": "3.13.5",
    "sympy": "1.14.0",
    "mpmath": "1.3.0"
  },
  "script_sha256": {
    "verify_modelB_gate_noise_extended.py": "db2c645624b2f4baeb6c8b29f75182348a657a2a5738e749f23a42ed40470069",
    "independent_review.py": "5a4aaa37bb07829eb19f5cc291b03e48a7f359036737094bee7a8a9933c05375",
    "verify_heterogeneous_bootstrap.py": "6730df077f88bfbaf8fa7eadf7a1006db47544c5020c41a8de93a337c644fc9a",
    "verify_h12_recheck.py": "3398a915a1024455193b2807f41b8901b31f25483763e893bf21ef58646fa915",
    "verify_one_stage_control.py": "d32e9800a9feff4d8e046c3d93d3c61271fd5472b557384afb452ca440c49c4a",
    "verify_even_sector_twirl.py": "87e2e5e6c9c3511c76446ed3015ff39f9c9eaedb999ca4b72db8101e3e6e6cb4",
    "verify_compare.py": "74c7748495c4a93c263f42adfc6f4c88f596caa9dfad0c4f74a1806438cc63b6"
  },
  "scientific_check_results": {
    "H12_exact_fidelity_interval": [
      "0.605026344233701236200599895568",
      "0.605026344233701236200599895569"
    ],
    "H12_expected_copy_cost_interval": [
      "1051931.361812434",
      "1051931.361812435"
    ],
    "W25_vs_H12_yield_ratio_interval": {
      "lower": "16968397.494075350489047",
      "upper": "16968397.494075350489048"
    },
    "first_order_noisy_coefficient": "17/7 for both R3 and R4",
    "checked_exact_fidelity_above_Fstar_upper": true,
    "noise_crossings": "four local numerical crossings checked, NOT interval-certified global thresholds",
    "finite_accuracy_rounds": {
      ".65": {
        "R3": 6,
        "R4": 4,
        "H12_then_R4": 1
      },
      ".9": {
        "R3": 3,
        "R4": 2,
        "H12_then_R4": 0
      }
    }
  },
  "limits": [
    "Published Bravyi braid-and-fusion instrument is an assumption, not fully re-simulated",
    "The Gaussian implementation of affine syndrome transformations is analytic",
    "Convex-Gaussian obstruction imports an existing theorem",
    "Search algorithm/optimality not reproduced",
    "Postselection source parity, independent inputs, and ideal storage are assumed",
    "Numeric effective operation-noise roots are not global certified device thresholds"
  ]
}


==> majorana_verification/requirements.txt <==
# Versions exercised for the manuscript verification on 2026-10-27.
# The package also uses the Python >=3.10 standard library.
sympy==1.14.0
mpmath==1.3.0

